Infinite Secret Sharing -- Examples

The motivation for extending secret sharing schemes to cases when either the set of players is infinite or the domain from which the secret and/or the shares are drawn is infinite or both, is similar to the case when switching to abstract probability spaces from classical combinatorial probability. It might shed new light on old problems, could connect seemingly unrelated problems, and unify diverse phenomena. Definitions equivalent in the finitary case could be very much different when switching to infinity, signifying their difference. The standard requirement that qualified subsets should be able to determine the secret has different interpretations in spite of the fact that, by assumption, all participants have infinite computing power. The requirement that unqualified subsets should have no, or limited information on the secret suggests that we also need some probability distribution. In the infinite case events with zero probability are not necessarily impossible, and we should decide whether bad events with zero probability are allowed or not. In this paper, rather than giving precise definitions, we enlist an abundance of hopefully interesting infinite secret sharing schemes. These schemes touch quite diverse areas of mathematics such as projective geometry, stochastic processes and Hilbert spaces. Nevertheless our main tools are from probability theory. The examples discussed here serve as foundation and illustration to the more theory oriented companion paper.

==> ajtai.dat <==
%\sigma=1.0
\draw plot[smooth,thin] coordinates {
(-0.2500,2.3859)
(-0.2000,2.4287)
(-0.1500,2.4625)
(-0.1000,2.4869)
(-0.0500,2.5017)
(0.0000,2.5066)
(0.0500,2.5017)
(0.1000,2.4869)
(0.1500,2.4625)
(0.2000,2.4287)
(0.2500,2.3859)
(0.3000,2.3347)
(0.3500,2.2755)
(0.4000,2.2091)
(0.4500,2.1362)
(0.5000,2.0576)
(0.5500,1.9741)
(0.6000,1.8864)
(0.6500,1.7956)
(0.7000,1.7024)
(0.7500,1.6077)
(0.8000,1.5123)
(0.8500,1.4169)
(0.9000,1.3223)
(0.9500,1.2292)
(1.0000,1.1381)
(1.0500,1.0496)
(1.1000,0.9642)
(1.1500,0.8823)
(1.2000,0.8041)
(1.2500,0.7300)
(1.3000,0.6601)
(1.3500,0.5946)
(1.4000,0.5334)
(1.4500,0.4767)
(1.5000,0.4243)
(1.5500,0.3763)
(1.6000,0.3324)
(1.6500,0.2925)
(1.7000,0.2564)
(1.7500,0.2239)
(1.8000,0.1949)
(1.8500,0.1691)
(1.9000,0.1462)
(1.9500,0.1261)
(2.0000,0.1086)
(2.0500,0.0934)
(2.1000,0.0803)
(2.1500,0.0693)
(2.2000,0.0600)
(2.2500,0.0524)
(2.3000,0.0464)
(2.3500,0.0418)
(2.4000,0.0386)
(2.4500,0.0367)
(2.5000,0.0361)
(2.5500,0.0367)
(2.6000,0.0386)
(2.6500,0.0418)
(2.7000,0.0464)
(2.7500,0.0524)
(2.8000,0.0600)
(2.8500,0.0693)
(2.9000,0.0803)
(2.9500,0.0934)
(3.0000,0.1086)
(3.0500,0.1261)
(3.1000,0.1462)
(3.1500,0.1691)
(3.2000,0.1949)
(3.2500,0.2239)
(3.3000,0.2564)
(3.3500,0.2925)
(3.4000,0.3324)
(3.4500,0.3763)
(3.5000,0.4243)
(3.5500,0.4767)
(3.6000,0.5334)
(3.6500,0.5946)
(3.7000,0.6601)
(3.7500,0.7300)
(3.8000,0.8041)
(3.8500,0.8823)
(3.9000,0.9642)
(3.9500,1.0496)
(4.0000,1.1381)
(4.0500,1.2292)
(4.1000,1.3223)
(4.1500,1.4169)
(4.2000,1.5123)
(4.2500,1.6077)
(4.3000,1.7024)
(4.3500,1.7956)
(4.4000,1.8864)
(4.4500,1.9741)
(4.5000,2.0576)
(4.5500,2.1362)
(4.6000,2.2091)
(4.6500,2.2755)
(4.7000,2.3347)
(4.7500,2.3859)
(4.8000,2.4287)
(4.8500,2.4625)
(4.9000,2.4869)
(4.9500,2.5017)
(5.0000,2.5066)
(5.0500,2.5017)
(5.1000,2.4869)
(5.1500,2.4625)
(5.2000,2.4287)
(5.2500,2.3859)
};
%\sigma=1.5
\draw plot[smooth,thin] coordinates {
(-0.2500,1.6355)
(-0.2000,1.6484)
(-0.1500,1.6585)
(-0.1000,1.6658)
(-0.0500,1.6701)
(0.0000,1.6716)
(0.0500,1.6701)
(0.1000,1.6658)
(0.1500,1.6585)
(0.2000,1.6484)
(0.2500,1.6355)
(0.3000,1.6199)
(0.3500,1.6017)
(0.4000,1.5809)
(0.4500,1.5577)
(0.5000,1.5321)
(0.5500,1.5044)
(0.6000,1.4747)
(0.6500,1.4430)
(0.7000,1.4096)
(0.7500,1.3747)
(0.8000,1.3384)
(0.8500,1.3008)
(0.9000,1.2622)
(0.9500,1.2228)
(1.0000,1.1826)
(1.0500,1.1420)
(1.1000,1.1010)
(1.1500,1.0598)
(1.2000,1.0187)
(1.2500,0.9778)
(1.3000,0.9372)
(1.3500,0.8971)
(1.4000,0.8577)
(1.4500,0.8191)
(1.5000,0.7814)
(1.5500,0.7449)
(1.6000,0.7095)
(1.6500,0.6754)
(1.7000,0.6427)
(1.7500,0.6116)
(1.8000,0.5820)
(1.8500,0.5542)
(1.9000,0.5281)
(1.9500,0.5039)
(2.0000,0.4816)
(2.0500,0.4612)
(2.1000,0.4429)
(2.1500,0.4266)
(2.2000,0.4125)
(2.2500,0.4004)
(2.3000,0.3905)
(2.3500,0.3828)
(2.4000,0.3773)
(2.4500,0.3739)
(2.5000,0.3728)
(2.5500,0.3739)
(2.6000,0.3773)
(2.6500,0.3828)
(2.7000,0.3905)
(2.7500,0.4004)
(2.8000,0.4125)
(2.8500,0.4266)
(2.9000,0.4429)
(2.9500,0.4612)
(3.0000,0.4816)
(3.0500,0.5039)
(3.1000,0.5281)
(3.1500,0.5542)
(3.2000,0.5820)
(3.2500,0.6116)
(3.3000,0.6427)
(3.3500,0.6754)
(3.4000,0.7095)
(3.4500,0.7449)
(3.5000,0.7814)
(3.5500,0.8191)
(3.6000,0.8577)
(3.6500,0.8971)
(3.7000,0.9372)
(3.7500,0.9778)
(3.8000,1.0187)
(3.8500,1.0598)
(3.9000,1.1010)
(3.9500,1.1420)
(4.0000,1.1826)
(4.0500,1.2228)
(4.1000,1.2622)
(4.1500,1.3008)
(4.2000,1.3384)
(4.2500,1.3747)
(4.3000,1.4096)
(4.3500,1.4430)
(4.4000,1.4747)
(4.4500,1.5044)
(4.5000,1.5321)
(4.5500,1.5577)
(4.6000,1.5809)
(4.6500,1.6017)
(4.7000,1.6199)
(4.7500,1.6355)
(4.8000,1.6484)
(4.8500,1.6585)
(4.9000,1.6658)
(4.9500,1.6701)
(5.0000,1.6716)
(5.0500,1.6701)
(5.1000,1.6658)
(5.1500,1.6585)
(5.2000,1.6484)
(5.2500,1.6355)
};
%\sigma=3.0
\draw plot[smooth,thin] coordinates {
(-0.2500,1.0211)
(-0.2000,1.0215)
(-0.1500,1.0218)
(-0.1000,1.0220)
(-0.0500,1.0222)
(0.0000,1.0222)
(0.0500,1.0222)
(0.1000,1.0220)
(0.1500,1.0218)
(0.2000,1.0215)
(0.2500,1.0211)
(0.3000,1.0207)
(0.3500,1.0201)
(0.4000,1.0195)
(0.4500,1.0188)
(0.5000,1.0180)
(0.5500,1.0171)
(0.6000,1.0162)
(0.6500,1.0152)
(0.7000,1.0142)
(0.7500,1.0131)
(0.8000,1.0119)
(0.8500,1.0107)
(0.9000,1.0095)
(0.9500,1.0082)
(1.0000,1.0069)
(1.0500,1.0055)
(1.1000,1.0042)
(1.1500,1.0028)
(1.2000,1.0014)
(1.2500,1.0000)
(1.3000,0.9986)
(1.3500,0.9972)
(1.4000,0.9958)
(1.4500,0.9945)
(1.5000,0.9931)
(1.5500,0.9918)
(1.6000,0.9905)
(1.6500,0.9893)
(1.7000,0.9881)
(1.7500,0.9869)
(1.8000,0.9858)
(1.8500,0.9848)
(1.9000,0.9838)
(1.9500,0.9829)
(2.0000,0.9820)
(2.0500,0.9812)
(2.1000,0.9805)
(2.1500,0.9799)
(2.2000,0.9793)
(2.2500,0.9789)
(2.3000,0.9785)
(2.3500,0.9782)
(2.4000,0.9780)
(2.4500,0.9778)
(2.5000,0.9778)
(2.5500,0.9778)
(2.6000,0.9780)
(2.6500,0.9782)
(2.7000,0.9785)
(2.7500,0.9789)
(2.8000,0.9793)
(2.8500,0.9799)
(2.9000,0.9805)
(2.9500,0.9812)
(3.0000,0.9820)
(3.0500,0.9829)
(3.1000,0.9838)
(3.1500,0.9848)
(3.2000,0.9858)
(3.2500,0.9869)
(3.3000,0.9881)
(3.3500,0.9893)
(3.4000,0.9905)
(3.4500,0.9918)
(3.5000,0.9931)
(3.5500,0.9945)
(3.6000,0.9958)
(3.6500,0.9972)
(3.7000,0.9986)
(3.7500,1.0000)
(3.8000,1.0014)
(3.8500,1.0028)
(3.9000,1.0042)
(3.9500,1.0055)
(4.0000,1.0069)
(4.0500,1.0082)
(4.1000,1.0095)
(4.1500,1.0107)
(4.2000,1.0119)
(4.2500,1.0131)
(4.3000,1.0142)
(4.3500,1.0152)
(4.4000,1.0162)
(4.4500,1.0171)
(4.5000,1.0180)
(4.5500,1.0188)
(4.6000,1.0195)
(4.6500,1.0201)
(4.7000,1.0207)
(4.7500,1.0211)
(4.8000,1.0215)
(4.8500,1.0218)
(4.9000,1.0220)
(4.9500,1.0222)
(5.0000,1.0222)
(5.0500,1.0222)
(5.1000,1.0220)
(5.1500,1.0218)
(5.2000,1.0215)
(5.2500,1.0211)
};


==> distr.dat <==
\draw plot[smooth,thin] coordinates {(0.0,0.0)
(0.0250,0.0000)
(0.0500,0.0000)
(0.0750,0.0000)
(0.1000,0.0000)
(0.1250,0.0000)
(0.1500,0.0001)
(0.1750,0.0006)
(0.2000,0.0013)
(0.2250,0.0025)
(0.2500,0.0057)
(0.2750,0.0081)
(0.3000,0.0095)
(0.3250,0.0110)
(0.3500,0.0138)
(0.3750,0.0169)
(0.4000,0.0239)
(0.4250,0.0314)
(0.4500,0.0414)
(0.4750,0.0529)
(0.5000,0.0625)
(0.5250,0.0725)
(0.5500,0.0855)
(0.5750,0.1026)
(0.6000,0.1214)
(0.6250,0.1416)
(0.6500,0.1611)
(0.6750,0.1824)
(0.7000,0.2050)
(0.7250,0.2316)
(0.7500,0.2595)
(0.7750,0.2881)
(0.8000,0.3189)
(0.8250,0.3474)
(0.8500,0.3825)
(0.8750,0.4196)
(0.9000,0.4547)
(0.9250,0.4936)
(0.9500,0.5296)
(0.9750,0.5663)
(1.0000,0.6055)
(1.0250,0.6427)
(1.0500,0.6815)
(1.0750,0.7222)
(1.1000,0.7628)
(1.1250,0.8030)
(1.1500,0.8418)
(1.1750,0.8816)
(1.2000,0.9187)
(1.2250,0.9605)
(1.2500,1.0000)
(1.2750,1.0395)
(1.3000,1.0813)
(1.3250,1.1184)
(1.3500,1.1582)
(1.3750,1.1970)
(1.4000,1.2372)
(1.4250,1.2778)
(1.4500,1.3185)
(1.4750,1.3573)
(1.5000,1.3945)
(1.5250,1.4337)
(1.5500,1.4704)
(1.5750,1.5064)
(1.6000,1.5453)
(1.6250,1.5804)
(1.6500,1.6175)
(1.6750,1.6526)
(1.7000,1.6811)
(1.7250,1.7119)
(1.7500,1.7405)
(1.7750,1.7684)
(1.8000,1.7950)
(1.8250,1.8176)
(1.8500,1.8389)
(1.8750,1.8584)
(1.9000,1.8786)
(1.9250,1.8974)
(1.9500,1.9145)
(1.9750,1.9275)
(2.0000,1.9375)
(2.0250,1.9471)
(2.0500,1.9586)
(2.0750,1.9686)
(2.1000,1.9761)
(2.1250,1.9831)
(2.1500,1.9862)
(2.1750,1.9890)
(2.2000,1.9905)
(2.2250,1.9919)
(2.2500,1.9943)
(2.2750,1.9975)
(2.3000,1.9987)
(2.3250,1.9994)
(2.3500,1.9999)
(2.3750,2.0000)
(2.4000,2.0000)
(2.4250,2.0000)
(2.4500,2.0000)
(2.4750,2.0000)
(2.5000,2.0000)
(2.5250,2.0000)
(2.5500,2.0000)
(2.5750,2.0000)
(2.6000,2.0000)
(2.6250,2.0000)
(2.6500,1.9999)
(2.6750,1.9994)
(2.7000,1.9987)
(2.7250,1.9975)
(2.7500,1.9943)
(2.7750,1.9919)
(2.8000,1.9905)
(2.8250,1.9890)
(2.8500,1.9862)
(2.8750,1.9831)
(2.9000,1.9761)
(2.9250,1.9686)
(2.9500,1.9586)
(2.9750,1.9471)
(3.0000,1.9375)
(3.0250,1.9275)
(3.0500,1.9145)
(3.0750,1.8974)
(3.1000,1.8786)
(3.1250,1.8584)
(3.1500,1.8389)
(3.1750,1.8176)
(3.2000,1.7950)
(3.2250,1.7684)
(3.2500,1.7405)
(3.2750,1.7119)
(3.3000,1.6811)
(3.3250,1.6526)
(3.3500,1.6175)
(3.3750,1.5804)
(3.4000,1.5453)
(3.4250,1.5064)
(3.4500,1.4704)
(3.4750,1.4337)
(3.5000,1.3945)
(3.5250,1.3573)
(3.5500,1.3185)
(3.5750,1.2778)
(3.6000,1.2372)
(3.6250,1.1970)
(3.6500,1.1582)
(3.6750,1.1184)
(3.7000,1.0813)
(3.7250,1.0395)
(3.7500,1.0000)
(3.7750,0.9605)
(3.8000,0.9187)
(3.8250,0.8816)
(3.8500,0.8418)
(3.8750,0.8030)
(3.9000,0.7628)
(3.9250,0.7222)
(3.9500,0.6815)
(3.9750,0.6427)
(4.0000,0.6055)
(4.0250,0.5663)
(4.0500,0.5296)
(4.0750,0.4936)
(4.1000,0.4547)
(4.1250,0.4196)
(4.1500,0.3825)
(4.1750,0.3474)
(4.2000,0.3189)
(4.2250,0.2881)
(4.2500,0.2595)
(4.2750,0.2316)
(4.3000,0.2050)
(4.3250,0.1824)
(4.3500,0.1611)
(4.3750,0.1416)
(4.4000,0.1214)
(4.4250,0.1026)
(4.4500,0.0855)
(4.4750,0.0725)
(4.5000,0.0625)
(4.5250,0.0529)
(4.5500,0.0414)
(4.5750,0.0314)
(4.6000,0.0239)
(4.6250,0.0169)
(4.6500,0.0138)
(4.6750,0.0110)
(4.7000,0.0095)
(4.7250,0.0081)
(4.7500,0.0057)
(4.7750,0.0026)
(4.8000,0.0013)
(4.8250,0.0006)
(4.8500,0.0001)
(4.8750,0.0000)
(4.9000,0.0000)
(4.9250,0.0000)
(4.9500,0.0000)
(4.9750,0.0000)
(5,0)};


==> gomb.dat <==
\draw plot[smooth,thin] coordinates {
(-0.5000,0.3557)
(-0.4000,0.3527)
(-0.3000,0.3503)
(-0.2000,0.3486)
(-0.1000,0.3476)
(0.0000,0.3473)
(0.1000,0.3476)
(0.2000,0.3486)
(0.3000,0.3503)
(0.4000,0.3527)
(0.5000,0.3557)
(0.6000,0.3595)
(0.7000,0.3641)
(0.8000,0.3695)
(0.9000,0.3757)
(1.0000,0.3827)
(1.1000,0.3908)
(1.2000,0.3998)
(1.3000,0.4100)
(1.4000,0.4214)
(1.5000,0.4341)
(1.6000,0.4482)
(1.7000,0.4639)
(1.8000,0.4813)
(1.9000,0.5007)
(2.0000,0.5223)
(2.1000,0.5463)
(2.2000,0.5732)
(2.3000,0.6031)
(2.4000,0.6366)
(2.5000,0.6743)
(2.6000,0.7166)
(2.7000,0.7645)
(2.8000,0.8187)
(2.9000,0.8804)
(3.0000,0.9509)
(3.1000,1.0319)
(3.2000,1.1254)
(3.3000,1.2339)
(3.4000,1.3607)
(3.5000,1.5097)
(3.6000,1.6861)
(3.7000,1.8965)
(3.8000,2.1493)
(3.9000,2.4555)
(4.0000,2.8289)
(4.1000,3.2875)
(4.2000,3.8530)
(4.3000,4.5514)
(4.4000,5.4090)
(4.5000,6.4448)
(4.6000,7.6516)
(4.7000,8.9641)
(4.8000,10.2214)
(4.9000,11.1633)
(5.0000,11.5175)
(5.1000,11.1633)
(5.2000,10.2214)
(5.3000,8.9641)
(5.4000,7.6516)
(5.5000,6.4448)
(5.6000,5.4090)
(5.7000,4.5514)
(5.8000,3.8530)
(5.9000,3.2875)
(6.0000,2.8289)
(6.1000,2.4555)
(6.2000,2.1493)
(6.3000,1.8965)
(6.4000,1.6861)
(6.5000,1.5097)
(6.6000,1.3607)
(6.7000,1.2339)
(6.8000,1.1254)
(6.9000,1.0319)
(7.0000,0.9509)
(7.1000,0.8804)
(7.2000,0.8187)
(7.3000,0.7645)
(7.4000,0.7166)
(7.5000,0.6743)
(7.6000,0.6366)
(7.7000,0.6031)
(7.8000,0.5732)
(7.9000,0.5463)
(8.0000,0.5223)
(8.1000,0.5007)
(8.2000,0.4813)
(8.3000,0.4639)
(8.4000,0.4482)
(8.5000,0.4341)
(8.6000,0.4214)
(8.7000,0.4100)
(8.8000,0.3998)
(8.9000,0.3908)
(9.0000,0.3827)
(9.1000,0.3757)
(9.2000,0.3695)
(9.3000,0.3641)
(9.4000,0.3595)
(9.5000,0.3557)
(9.6000,0.3527)
(9.7000,0.3503)
(9.8000,0.3486)
(9.9000,0.3476)
(10.0000,0.3473)
(10.1000,0.3476)
(10.2000,0.3486)
(10.3000,0.3503)
(10.4000,0.3527)
(10.5000,0.3557)
};
\draw plot[smooth,thin] coordinates {
(-0.5000,0.6991)
(-0.4000,0.6937)
(-0.3000,0.6894)
(-0.2000,0.6864)
(-0.1000,0.6846)
(0.0000,0.6840)
(0.1000,0.6846)
(0.2000,0.6864)
(0.3000,0.6894)
(0.4000,0.6937)
(0.5000,0.6991)
(0.6000,0.7059)
(0.7000,0.7140)
(0.8000,0.7236)
(0.9000,0.7345)
(1.0000,0.7470)
(1.1000,0.7612)
(1.2000,0.7770)
(1.3000,0.7947)
(1.4000,0.8144)
(1.5000,0.8362)
(1.6000,0.8604)
(1.7000,0.8870)
(1.8000,0.9164)
(1.9000,0.9487)
(2.0000,0.9843)
(2.1000,1.0236)
(2.2000,1.0668)
(2.3000,1.1144)
(2.4000,1.1669)
(2.5000,1.2248)
(2.6000,1.2888)
(2.7000,1.3595)
(2.8000,1.4378)
(2.9000,1.5245)
(3.0000,1.6207)
(3.1000,1.7276)
(3.2000,1.8462)
(3.3000,1.9782)
(3.4000,2.1249)
(3.5000,2.2880)
(3.6000,2.4689)
(3.7000,2.6694)
(3.8000,2.8906)
(3.9000,3.1335)
(4.0000,3.3981)
(4.1000,3.6834)
(4.2000,3.9865)
(4.3000,4.3022)
(4.4000,4.6224)
(4.5000,4.9358)
(4.6000,5.2277)
(4.7000,5.4812)
(4.8000,5.6786)
(4.9000,5.8044)
(5.0000,5.8476)
(5.1000,5.8044)
(5.2000,5.6786)
(5.3000,5.4812)
(5.4000,5.2277)
(5.5000,4.9358)
(5.6000,4.6224)
(5.7000,4.3022)
(5.8000,3.9865)
(5.9000,3.6834)
(6.0000,3.3981)
(6.1000,3.1335)
(6.2000,2.8906)
(6.3000,2.6694)
(6.4000,2.4689)
(6.5000,2.2880)
(6.6000,2.1249)
(6.7000,1.9782)
(6.8000,1.8462)
(6.9000,1.7276)
(7.0000,1.6207)
(7.1000,1.5245)
(7.2000,1.4378)
(7.3000,1.3595)
(7.4000,1.2888)
(7.5000,1.2248)
(7.6000,1.1669)
(7.7000,1.1144)
(7.8000,1.0668)
(7.9000,1.0236)
(8.0000,0.9843)
(8.1000,0.9487)
(8.2000,0.9164)
(8.3000,0.8870)
(8.4000,0.8604)
(8.5000,0.8362)
(8.6000,0.8144)
(8.7000,0.7947)
(8.8000,0.7770)
(8.9000,0.7612)
(9.0000,0.7470)
(9.1000,0.7345)
(9.2000,0.7236)
(9.3000,0.7140)
(9.4000,0.7059)
(9.5000,0.6991)
(9.6000,0.6937)
(9.7000,0.6894)
(9.8000,0.6864)
(9.9000,0.6846)
(10.0000,0.6840)
(10.1000,0.6846)
(10.2000,0.6864)
(10.3000,0.6894)
(10.4000,0.6937)
(10.5000,0.6991)
};
\draw plot[smooth,thin] coordinates {
(-0.5000,1.4317)
(-0.4000,1.4254)
(-0.3000,1.4205)
(-0.2000,1.4170)
(-0.1000,1.4149)
(0.0000,1.4142)
(0.1000,1.4149)
(0.2000,1.4170)
(0.3000,1.4205)
(0.4000,1.4254)
(0.5000,1.4317)
(0.6000,1.4395)
(0.7000,1.4487)
(0.8000,1.4593)
(0.9000,1.4715)
(1.0000,1.4851)
(1.1000,1.5003)
(1.2000,1.5170)
(1.3000,1.5353)
(1.4000,1.5552)
(1.5000,1.5767)
(1.6000,1.5999)
(1.7000,1.6247)
(1.8000,1.6513)
(1.9000,1.6795)
(2.0000,1.7095)
(2.1000,1.7413)
(2.2000,1.7748)
(2.3000,1.8100)
(2.4000,1.8470)
(2.5000,1.8856)
(2.6000,1.9259)
(2.7000,1.9678)
(2.8000,2.0112)
(2.9000,2.0561)
(3.0000,2.1022)
(3.1000,2.1494)
(3.2000,2.1975)
(3.3000,2.2463)
(3.4000,2.2956)
(3.5000,2.3451)
(3.6000,2.3944)
(3.7000,2.4431)
(3.8000,2.4909)
(3.9000,2.5373)
(4.0000,2.5819)
(4.1000,2.6242)
(4.2000,2.6637)
(4.3000,2.6999)
(4.4000,2.7325)
(4.5000,2.7609)
(4.6000,2.7847)
(4.7000,2.8036)
(4.8000,2.8173)
(4.9000,2.8256)
(5.0000,2.8284)
(5.1000,2.8256)
(5.2000,2.8173)
(5.3000,2.8036)
(5.4000,2.7847)
(5.5000,2.7609)
(5.6000,2.7325)
(5.7000,2.6999)
(5.8000,2.6637)
(5.9000,2.6242)
(6.0000,2.5819)
(6.1000,2.5373)
(6.2000,2.4909)
(6.3000,2.4431)
(6.4000,2.3944)
(6.5000,2.3451)
(6.6000,2.2956)
(6.7000,2.2463)
(6.8000,2.1975)
(6.9000,2.1494)
(7.0000,2.1022)
(7.1000,2.0561)
(7.2000,2.0112)
(7.3000,1.9678)
(7.4000,1.9259)
(7.5000,1.8856)
(7.6000,1.8470)
(7.7000,1.8100)
(7.8000,1.7748)
(7.9000,1.7413)
(8.0000,1.7095)
(8.1000,1.6795)
(8.2000,1.6513)
(8.3000,1.6247)
(8.4000,1.5999)
(8.5000,1.5767)
(8.6000,1.5552)
(8.7000,1.5353)
(8.8000,1.5170)
(8.9000,1.5003)
(9.0000,1.4851)
(9.1000,1.4715)
(9.2000,1.4593)
(9.3000,1.4487)
(9.4000,1.4395)
(9.5000,1.4317)
(9.6000,1.4254)
(9.7000,1.4205)
(9.8000,1.4170)
(9.9000,1.4149)
(10.0000,1.4142)
(10.1000,1.4149)
(10.2000,1.4170)
(10.3000,1.4205)
(10.4000,1.4254)
(10.5000,1.4317)
};
\draw plot[smooth,thin] coordinates {
(-0.5000,2.0000)
(-0.4000,2.0000)
(-0.3000,2.0000)
(-0.2000,2.0000)
(-0.1000,2.0000)
(0.0000,2.0000)
(0.1000,2.0000)
(0.2000,2.0000)
(0.3000,2.0000)
(0.4000,2.0000)
(0.5000,2.0000)
(0.6000,2.0000)
(0.7000,2.0000)
(0.8000,2.0000)
(0.9000,2.0000)
(1.0000,2.0000)
(1.1000,2.0000)
(1.2000,2.0000)
(1.3000,2.0000)
(1.4000,2.0000)
(1.5000,2.0000)
(1.6000,2.0000)
(1.7000,2.0000)
(1.8000,2.0000)
(1.9000,2.0000)
(2.0000,2.0000)
(2.1000,2.0000)
(2.2000,2.0000)
(2.3000,2.0000)
(2.4000,2.0000)
(2.5000,2.0000)
(2.6000,2.0000)
(2.7000,2.0000)
(2.8000,2.0000)
(2.9000,2.0000)
(3.0000,2.0000)
(3.1000,2.0000)
(3.2000,2.0000)
(3.3000,2.0000)
(3.4000,2.0000)
(3.5000,2.0000)
(3.6000,2.0000)
(3.7000,2.0000)
(3.8000,2.0000)
(3.9000,2.0000)
(4.0000,2.0000)
(4.1000,2.0000)
(4.2000,2.0000)
(4.3000,2.0000)
(4.4000,2.0000)
(4.5000,2.0000)
(4.6000,2.0000)
(4.7000,2.0000)
(4.8000,2.0000)
(4.9000,2.0000)
(5.0000,2.0000)
(5.1000,2.0000)
(5.2000,2.0000)
(5.3000,2.0000)
(5.4000,2.0000)
(5.5000,2.0000)
(5.6000,2.0000)
(5.7000,2.0000)
(5.8000,2.0000)
(5.9000,2.0000)
(6.0000,2.0000)
(6.1000,2.0000)
(6.2000,2.0000)
(6.3000,2.0000)
(6.4000,2.0000)
(6.5000,2.0000)
(6.6000,2.0000)
(6.7000,2.0000)
(6.8000,2.0000)
(6.9000,2.0000)
(7.0000,2.0000)
(7.1000,2.0000)
(7.2000,2.0000)
(7.3000,2.0000)
(7.4000,2.0000)
(7.5000,2.0000)
(7.6000,2.0000)
(7.7000,2.0000)
(7.8000,2.0000)
(7.9000,2.0000)
(8.0000,2.0000)
(8.1000,2.0000)
(8.2000,2.0000)
(8.3000,2.0000)
(8.4000,2.0000)
(8.5000,2.0000)
(8.6000,2.0000)
(8.7000,2.0000)
(8.8000,2.0000)
(8.9000,2.0000)
(9.0000,2.0000)
(9.1000,2.0000)
(9.2000,2.0000)
(9.3000,2.0000)
(9.4000,2.0000)
(9.5000,2.0000)
(9.6000,2.0000)
(9.7000,2.0000)
(9.8000,2.0000)
(9.9000,2.0000)
(10.0000,2.0000)
(10.1000,2.0000)
(10.2000,2.0000)
(10.3000,2.0000)
(10.4000,2.0000)
(10.5000,2.0000)
};

